Lifetime measurements of excited states in $^{15}$O

The CNO cycle is the main energy source in stars more massive than our sun, it defines the energy production and the cycle time that lead to the lifetime of massive stars, and it is an important tool for the determination of the age of globular clusters. One of the largest uncertainties in the CNO chain of reactions comes from the uncertainty in the $^{14}$N$(p,\gamma)^{15}$O reaction rate. This uncertainty arises predominantly from the uncertainty in the lifetime of the sub-threshold state in $^{15}$O at $E_{x}$ = 6792 keV. Previous measurements of this state's lifetime are significantly discrepant. Here, we report on a new lifetime measurement of this state, as well as the excited states in $^{15}$O at $E_{x}$ = 5181 keV and $E_{x}$ = 6172 keV, via the $^{14}$N$(p,\gamma)^{15}$O reaction at proton energies of $E_{p} = 1020$ keV and $E_{p} = 1570$ keV. The lifetimes have been determined with the Doppler-Shift Attenuation Method (DSAM) with three separate, nitrogen-implanted targets with Mo, Ta, and W backing. We obtained lifetimes from the weighted average of the three measurements, allowing us to account for systematic differences between the backing materials. For the 6792 keV state, we obtained a $\tau = 0.6 \pm 0.4$ fs. To provide cross-validation of our method, we measured the known lifetimes of the states at 5181 keV and 6172 keV to be $\tau = 7.5 \pm 3.0$ and $\tau = 0.7 \pm 0.5$ fs, respectively, which are in good agreement with previous measurements.

==> tables/afTable.csv <==
,Mo,Ta,W,Weighted Average
$F(\tau)_{5.18}$,$9.04 \pm 0.013$,$0.911 \pm 0.016$,$9.12 \pm 0.015$,
$\tau_{5.18}$ (fs),$﻿7.1^{+4.8}_{-2.3}$,$7.1 \pm 5.5$,$8.0 \pm 6.7$,$7.5 \pm 3.0$
$F(\tau)_{6.17}$,$0.992 \pm 0.014$,$0.976 \pm 0.017$,$0.988 \pm 0.016$,
$\tau_{6.17}$ (fs),$0.4^{+0.7}_{-0.4}$,$1.4 \pm 1.0$,$0.6^{+0.9}_{-0.6}$,$0.7 \pm 0.5$
$F(\tau)_{6.79}$,$0.995 \pm 0.019$,$ 0.983 \pm 0.019$,$0.978 \pm 0.015$,
$\tau_{6.79}$ (fs),$0.2^{+0.7}_{-0.2}$,$0.7^{+0.9}_{-0.7}$,$0.9 \pm 0.6$,$0.6 \pm 0.4$

==> tables/afTau518.csv <==
,Mo Implanted Target,Ta Implanted Target,W Implanted Target,Weighted Average
$F(\tau)_{5.18}$,$9.04 \pm 0.013$,$0.911 \pm 0.016$,$9.12 \pm 0.015$,
$\tau_{5.18}$ (fs),$﻿7.1^{+4.8}_{-2.3}$,$7.1 \pm 5.5$,$8.0 \pm 6.7$,$7.5 \pm 3.0$

==> tables/afTau617.csv <==
,Mo,Ta,W,Weighted Average
$F(\tau)_{5.18}$,$9.04 \pm 0.013$,$0.911 \pm 0.016$,$9.12 \pm 0.015$,
$\tau_{5.18}$ (fs),$﻿7.1^{+4.8}_{-2.3}$,$7.1 \pm 5.5$,$8.0 \pm 6.7$,$7.5 \pm 3.0$
$F(\tau)_{6.17}$,$0.992 \pm 0.014$,$0.976 \pm 0.017$,$0.988 \pm 0.016$,
$\tau_{6.17}$ (fs),$0.4^{+0.7}_{-0.4}$,$1.4 \pm 1.0$,$0.6^{+0.9}_{-0.6}$,$0.7 \pm 0.5$
$F(\tau)_{6.79}$,$0.995 \pm 0.019$,$ 0.983 \pm 0.019$,$0.978 \pm 0.015$,
$\tau_{6.79}$ (fs),$0.2^{+0.7}_{-0.2}$,$0.7^{+0.9}_{-0.7}$,$0.9 \pm 0.6$,$0.6 \pm 0.4$

==> tables/afTau679.csv <==
,Mo Implanted Target,Ta Implanted Target,W Implanted Target,Weighted Average
$F(\tau)_{6.79}$,$0.995 \pm 0.019$,$ 0.983 \pm 0.019$,$0.978 \pm 0.015$,
$\tau_{6.79}$ (fs),$0.2^{+0.7}_{-0.2}$,$0.7^{+0.9}_{-0.7}$,$0.9 \pm 0.6$,$0.6 \pm 0.4$

==> tables/lifetimes.csv <==
$E_{x}$ (keV),Present,Ref. cite{Bertone2001},Ref. cite{Schurmann2008},Ref. cite{Galinski2014}
5181,$7.5 \pm 3.0$,9.67$^{+1.34}__{-1.24}$,8.40$\pm$1.00,-
6172,$0.7 \pm 0.5$,2.10$^{+1.33}_{-1.32}$,$< 0.77$,$< 2.5$
6793,$0.6 \pm 0.4$,1.60$^{+0.75}_{-0.72}$,$< 0.77$,$< 1.8$
